On personal recommendations in social networks

Social networks in which algorithms actively influence humans through personal recommendations are ubiquitous. While opinion dynamics is an established tool to analyze these systems, existing models typically do not capture how individual agents process personal recommendations. In this work, we introduce a model for personal recommendations that is analytically tractable and consistent with the confirmation bias phenomenon from behavioral psychology. We describe how individuals process recommendations based on prior beliefs and a sensitivity parameter using a Gaussian influence function. Using this model, we analyze the effect of different recommendation policies. For broadcast policies, where recommendations are homogeneous across the agents, a bifurcation analysis shows that the system exhibits bistability, which may result in unintended consequences. For personally targeted policies, we first derive optimal personal recommendations and then extend to robust convergence when the agents' sensitivity to personal recommendations is uncertain. The collective behavior of the proposed model and the derived policies are illustrated and evaluated through numerical simulations.

==> results/exp1_bc05.csv <==
t,a0,a1,a2,a3,a4,a5,a6,a7,a8,a9,a10,a11,a12,a13,a14,a15,a16,a17,a18,a19,mean
0,0.023643,0.900927,-0.711681,0.897299,-0.376337,-0.153347,0.655405,-0.181602,0.099187,-0.944882,0.507026,0.076287,-0.340537,0.576857,-0.393610,-0.093004,-0.731917,-0.193774,-0.593090,-0.475373,-0.072626
1,0.079891,0.023494,0.110247,0.479591,0.033795,-0.222606,0.314109,-0.016531,0.106881,-0.022975,0.200427,0.200633,-0.082144,0.293756,-0.098380,-0.202557,-0.019518,0.095758,-0.056517,-0.175774,0.052079
2,0.124889,0.168668,0.101520,0.340993,0.140708,0.040521,0.324968,0.102203,0.197904,0.053562,0.226066,0.232675,0.049477,0.264326,0.037927,0.056207,0.121495,0.122667,0.090975,0.020823,0.140929
3,0.196012,0.236747,0.190904,0.347487,0.228613,0.145879,0.336842,0.203174,0.258383,0.162795,0.264491,0.281455,0.169495,0.299147,0.143747,0.159687,0.223622,0.210563,0.198002,0.138422,0.219773
4,0.268810,0.301790,0.270719,0.368638,0.304458,0.241771,0.365335,0.285649,0.317735,0.254208,0.317774,0.333107,0.263375,0.341936,0.234580,0.251975,0.302630,0.285392,0.284475,0.237841,0.291610
5,0.336861,0.360040,0.341633,0.398246,0.366937,0.325090,0.398724,0.354676,0.371277,0.332654,0.370214,0.380820,0.341109,0.385091,0.315538,0.331234,0.366352,0.351188,0.354962,0.322348,0.355250
6,0.394624,0.408565,0.399495,0.428482,0.415325,0.391897,0.430058,0.408402,0.415709,0.395228,0.414889,0.421150,0.401356,0.422777,0.383115,0.394556,0.415068,0.404789,0.408832,0.389696,0.407201
7,0.437908,0.444934,0.441425,0.454100,0.449568,0.438771,0.455492,0.446176,0.448862,0.439566,0.448394,0.451713,0.443237,0.451962,0.432827,0.439395,0.449281,0.443815,0.446303,0.437182,0.445046
8,0.466163,0.469132,0.468123,0.472820,0.471620,0.467420,0.473688,0.470144,0.470978,0.467288,0.470721,0.472361,0.469202,0.472134,0.464307,0.467317,0.471301,0.468982,0.470050,0.466483,0.469512
9,0.482487,0.483579,0.483385,0.484900,0.484702,0.483258,0.485343,0.484110,0.484332,0.482996,0.484196,0.484960,0.483895,0.484714,0.481888,0.483049,0.484446,0.483624,0.483975,0.482788,0.483831
10,0.491167,0.491536,0.491532,0.491977,0.491991,0.491533,0.492175,0.491765,0.491813,0.491356,0.491748,0.492084,0.491746,0.491932,0.490989,0.491385,0.491833,0.491575,0.491670,0.491322,0.491656
11,0.495590,0.495710,0.495730,0.495852,0.495883,0.495745,0.495934,0.495799,0.495805,0.495653,0.495776,0.495918,0.495814,0.495841,0.495540,0.495665,0.495802,0.495725,0.495748,0.495656,0.495759
12,0.497804,0.497843,0.497856,0.497889,0.497907,0.497867,0.497921,0.497876,0.497875,0.497825,0.497863,0.497920,0.497889,0.497885,0.497791,0.497828,0.497869,0.497847,0.497852,0.497831,0.497862
13,0.498907,0.498919,0.498926,0.498934,0.498943,0.498931,0.498946,0.498931,0.498930,0.498913,0.498925,0.498948,0.498938,0.498933,0.498904,0.498914,0.498927,0.498920,0.498921,0.498917,0.498926
14,0.499455,0.499459,0.499463,0.499464,0.499468,0.499465,0.499469,0.499464,0.499463,0.499457,0.499461,0.499470,0.499467,0.499464,0.499455,0.499457,0.499461,0.499459,0.499460,0.499459,0.499462
15,0.499728,0.499730,0.499731,0.499731,0.499733,0.499732,0.499733,0.499731,0.499731,0.499729,0.499730,0.499734,0.499733,0.499731,0.499728,0.499729,0.499730,0.499730,0.499730,0.499730,0.499731
16,0.499865,0.499865,0.499865,0.499866,0.499866,0.499866,0.499866,0.499866,0.499865,0.499865,0.499865,0.499866,0.499866,0.499865,0.499865,0.499865,0.499865,0.499865,0.499865,0.499865,0.499865
17,0.499932,0.499933,0.499933,0.499933,0.499933,0.499933,0.499933,0.499933,0.499933,0.499932,0.499933,0.499933,0.499933,0.499933,0.499932,0.499932,0.499932,0.499932,0.499932,0.499933,0.499933
18,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966,0.499966
19,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983,0.499983
20,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992,0.499992
21,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996,0.499996
22,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998,0.499998
23,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999
24,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999,0.499999
25,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
26,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
27,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
28,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
29,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
30,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
31,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
32,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
33,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
34,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
35,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
36,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
37,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
38,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
39,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
40,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
41,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
42,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
43,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
44,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
45,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
46,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
47,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
48,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
49,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000
50,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000,0.500000


==> results/exp1_bc09.csv <==
t,a0,a1,a2,a3,a4,a5,a6,a7,a8,a9,a10,a11,a12,a13,a14,a15,a16,a17,a18,a19,mean
0,0.023643,0.900927,-0.711681,0.897299,-0.376337,-0.153347,0.655405,-0.181602,0.099187,-0.944882,0.507026,0.076287,-0.340537,0.576857,-0.393610,-0.093004,-0.731917,-0.193774,-0.593090,-0.475373,-0.072626
1,-0.000128,0.342060,0.109557,0.796614,0.022877,-0.262620,0.441358,-0.051336,0.010007,-0.023034,0.193106,0.108539,-0.096001,0.345950,-0.108073,-0.255085,-0.020084,0.063058,-0.058557,-0.181104,0.068855
2,0.052227,0.225643,0.028142,0.598113,0.069739,0.008112,0.317594,0.015218,0.091176,-0.011526,0.123733,0.123070,-0.027750,0.136814,-0.036023,0.014562,0.035920,-0.005803,0.067967,-0.028135,0.089940
3,0.054832,0.155239,0.067791,0.426957,0.079401,0.019512,0.228875,0.050294,0.072467,0.047579,0.106026,0.112697,0.039336,0.089379,0.020243,0.015382,0.068949,0.048708,0.073343,0.012872,0.089494
4,0.062298,0.121580,0.064428,0.267606,0.083523,0.047407,0.163400,0.058610,0.069818,0.053558,0.096940,0.104761,0.053105,0.068720,0.037644,0.043772,0.070124,0.052018,0.075794,0.040065,0.081759
5,0.062840,0.095336,0.064939,0.155646,0.077124,0.054104,0.119107,0.062890,0.064912,0.058551,0.083148,0.089986,0.061241,0.063274,0.048762,0.050320,0.068992,0.057758,0.072055,0.049265,0.073012
6,0.061245,0.076579,0.062108,0.099256,0.070526,0.057309,0.089021,0.061766,0.061813,0.058517,0.071155,0.077702,0.061566,0.059808,0.052943,0.054119,0.065144,0.057823,0.067040,0.053785,0.065961
7,0.058459,0.065289,0.059184,0.074379,0.064099,0.057204,0.071844,0.059422,0.058788,0.057256,0.063111,0.067748,0.059923,0.057631,0.054336,0.054784,0.061096,0.056716,0.061909,0.054909,0.060904
8,0.056037,0.059093,0.056599,0.062968,0.059369,0.056026,0.062504,0.056902,0.056360,0.055554,0.058269,0.061123,0.057497,0.055729,0.054128,0.054312,0.057640,0.055203,0.057944,0.054617,0.057394
9,0.054226,0.055617,0.054658,0.057344,0.056129,0.054564,0.057407,0.054867,0.054489,0.054054,0.055312,0.056961,0.055339,0.054179,0.053395,0.053431,0.055126,0.053860,0.055219,0.053743,0.054996
10,0.052939,0.053581,0.053240,0.054375,0.054005,0.053286,0.054523,0.053357,0.053124,0.052877,0.053467,0.054403,0.053675,0.052973,0.052589,0.052571,0.053410,0.052778,0.053432,0.052815,0.053371
11,0.052034,0.052335,0.052232,0.052708,0.052624,0.052296,0.052834,0.052290,0.052153,0.052012,0.052290,0.052817,0.052490,0.052081,0.051892,0.051861,0.052271,0.051963,0.052270,0.052029,0.052274
12,0.051404,0.051547,0.051528,0.051726,0.051728,0.051579,0.051812,0.051554,0.051476,0.051395,0.051527,0.051823,0.051675,0.051442,0.051349,0.051320,0.051519,0.051371,0.051514,0.051428,0.051536
13,0.050968,0.051036,0.051042,0.051123,0.051145,0.051078,0.051178,0.051054,0.051010,0.050964,0.051027,0.051193,0.051125,0.050994,0.050948,0.050925,0.051022,0.050951,0.051018,0.050993,0.051040
14,0.050667,0.050701,0.050712,0.050744,0.050764,0.050734,0.050777,0.050716,0.050691,0.050665,0.050696,0.050789,0.050757,0.050684,0.050661,0.050645,0.050693,0.050659,0.050690,0.050686,0.050706
15,0.050462,0.050478,0.050487,0.050500,0.050515,0.050501,0.050519,0.050489,0.050475,0.050460,0.050475,0.050527,0.050513,0.050471,0.050460,0.050450,0.050473,0.050457,0.050471,0.050474,0.050483
16,0.050321,0.050330,0.050336,0.050341,0.050350,0.050344,0.050352,0.050336,0.050329,0.050321,0.050328,0.050357,0.050350,0.050327,0.050321,0.050315,0.050327,0.050319,0.050326,0.050329,0.050333
17,0.050226,0.050230,0.050235,0.050236,0.050242,0.050239,0.050243,0.050234,0.050230,0.050226,0.050229,0.050246,0.050242,0.050229,0.050227,0.050223,0.050229,0.050225,0.050228,0.050231,0.050232
18,0.050162,0.050164,0.050166,0.050167,0.050170,0.050169,0.050170,0.050166,0.050164,0.050161,0.050163,0.050172,0.050171,0.050163,0.050162,0.050160,0.050163,0.050161,0.050162,0.050164,0.050165
19,0.050118,0.050119,0.050121,0.050121,0.050123,0.050122,0.050123,0.050121,0.050119,0.050118,0.050119,0.050124,0.050123,0.050119,0.050118,0.050117,0.050118,0.050117,0.050118,0.050120,0.050120
20,0.050089,0.050089,0.050090,0.050090,0.050091,0.050091,0.050091,0.050090,0.050089,0.050089,0.050089,0.050092,0.050091,0.050089,0.050089,0.050088,0.050089,0.050088,0.050089,0.050090,0.050090
21,0.050069,0.050069,0.050070,0.050070,0.050070,0.050070,0.050070,0.050070,0.050069,0.050069,0.050069,0.050071,0.050070,0.050069,0.050069,0.050068,0.050069,0.050069,0.050069,0.050069,0.050069
22,0.050055,0.050056,0.050056,0.050056,0.050056,0.050056,0.050056,0.050056,0.050056,0.050055,0.050056,0.050056,0.050056,0.050056,0.050056,0.050055,0.050056,0.050055,0.050055,0.050056,0.050056
23,0.050047,0.050047,0.050047,0.050047,0.050047,0.050047,0.050047,0.050047,0.050047,0.050046,0.050047,0.050047,0.050047,0.050047,0.050047,0.050046,0.050047,0.050046,0.050046,0.050047,0.050047
24,0.050040,0.050041,0.050041,0.050041,0.050041,0.050041,0.050041,0.050041,0.050041,0.050040,0.050040,0.050041,0.050041,0.050041,0.050041,0.050040,0.050040,0.050040,0.050040,0.050041,0.050041
25,0.050036,0.050036,0.050037,0.050036,0.050037,0.050037,0.050037,0.050037,0.050036,0.050036,0.050036,0.050037,0.050037,0.050036,0.050036,0.050036,0.050036,0.050036,0.050036,0.050036,0.050036
26,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034,0.050034
27,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032,0.050032
28,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031,0.050031
29,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030,0.050030
30,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029
31,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029
32,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029
33,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029,0.050029
34,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
35,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
36,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
37,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
38,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
39,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
40,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
41,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
42,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
43,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
44,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
45,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
46,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
47,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
48,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
49,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028
50,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028,0.050028


==> results/exp1_bc09_high.csv <==
t,a0,a1,a2,a3,a4,a5,a6,a7,a8,a9,a10,a11,a12,a13,a14,a15,a16,a17,a18,a19,mean
0,0.528881,0.991094,0.523098,0.851984,0.908928,0.573759,0.606517,0.560924,0.374868,0.635276,0.468947,0.480002,0.429312,0.435705,0.869679,0.596089,0.479144,0.713632,0.722991,0.752801,0.625181
1,0.644351,0.763092,0.578863,0.792948,0.715982,0.533318,0.653072,0.616612,0.423441,0.671037,0.525264,0.481174,0.512992,0.377423,0.766838,0.650406,0.491416,0.644386,0.715634,0.720823,0.613954
2,0.695933,0.758139,0.584901,0.755688,0.690108,0.536639,0.658607,0.634451,0.453770,0.695801,0.571608,0.514609,0.543812,0.362663,0.759822,0.678860,0.515290,0.625964,0.695585,0.708111,0.622018
3,0.735640,0.757258,0.593270,0.746994,0.683440,0.548088,0.662264,0.649823,0.476736,0.718578,0.609421,0.549030,0.568861,0.368672,0.766890,0.698550,0.541383,0.629593,0.694440,0.708506,0.635372
4,0.765875,0.762312,0.604955,0.748910,0.686520,0.565060,0.670291,0.666195,0.499411,0.739245,0.644583,0.582714,0.594234,0.383844,0.780482,0.717144,0.570623,0.644958,0.704354,0.717223,0.652447
5,0.789404,0.771721,0.621197,0.757438,0.696797,0.587233,0.683702,0.685232,0.524952,0.758622,0.678964,0.616967,0.622240,0.404729,0.796202,0.737097,0.604006,0.668044,0.721777,0.731751,0.672904
6,0.808517,0.784219,0.642885,0.770743,0.713351,0.615127,0.702596,0.707663,0.555191,0.777444,0.713100,0.653112,0.653980,0.431168,0.811804,0.758831,0.641995,0.696645,0.744258,0.750231,0.696643
7,0.824788,0.798880,0.670545,0.787442,0.735505,0.649334,0.726621,0.733417,0.591381,0.796051,0.746687,0.691779,0.689733,0.464395,0.826404,0.781799,0.684066,0.728802,0.769644,0.771118,0.723420
8,0.839113,0.814889,0.704120,0.806171,0.762133,0.689811,0.754797,0.761628,0.634139,0.814358,0.778789,0.732440,0.728745,0.506349,0.839794,0.804886,0.728281,0.762227,0.795815,0.793095,0.752579
9,0.851885,0.831392,0.742466,0.825474,0.791250,0.734999,0.785277,0.790687,0.682900,0.831945,0.808120,0.773083,0.768904,0.559183,0.851971,0.826705,0.771257,0.794366,0.820709,0.815006,0.782879
10,0.863171,0.847453,0.782775,0.843886,0.820019,0.781063,0.815350,0.818521,0.735081,0.848218,0.833465,0.810465,0.806823,0.624216,0.862907,0.845967,0.809132,0.822966,0.842585,0.835751,0.812491
11,0.872888,0.862091,0.820597,0.860125,0.845414,0.822327,0.842045,0.843095,0.785723,0.862559,0.854076,0.841342,0.838867,0.699503,0.872497,0.861870,0.839344,0.846682,0.860362,0.854248,0.839283
12,0.880931,0.874410,0.851320,0.873324,0.865336,0.853896,0.863183,0.862950,0.828900,0.874456,0.869855,0.864077,0.862794,0.776021,0.880585,0.874260,0.861583,0.865141,0.873825,0.869544,0.861320
13,0.887263,0.883841,0.872656,0.883189,0.879330,0.874568,0.878162,0.877549,0.860707,0.883632,0.881244,0.879178,0.878677,0.837616,0.887039,0.883449,0.876997,0.878603,0.883463,0.881104,0.877413
14,0.891950,0.890375,0.885605,0.889984,0.888296,0.886591,0.887800,0.887311,0.880721,0.890160,0.888978,0.888430,0.888277,0.873402,0.891842,0.889926,0.887066,0.887721,0.890045,0.889041,0.887676
15,0.895186,0.894534,0.892760,0.894327,0.893652,0.893112,0.893518,0.893262,0.891215,0.894426,0.893887,0.893779,0.893734,0.889089,0.895153,0.894220,0.893175,0.893397,0.894312,0.894010,0.893537
16,0.897266,0.897020,0.896438,0.896926,0.896680,0.896525,0.896664,0.896569,0.895989,0.896983,0.896770,0.896743,0.896726,0.895393,0.897267,0.896867,0.896547,0.896605,0.896912,0.896858,0.896688
17,0.898514,0.898427,0.898247,0.898390,0.898307,0.898266,0.898307,0.898281,0.898122,0.898416,0.898342,0.898328,0.898323,0.897956,0.898521,0.898369,0.898276,0.898288,0.898387,0.898383,0.898323
18,0.899218,0.899188,0.899133,0.899174,0.899147,0.899136,0.899148,0.899143,0.899099,0.899185,0.899161,0.899153,0.899152,0.899054,0.899222,0.899168,0.899142,0.899144,0.899175,0.899177,0.899156
19,0.899596,0.899586,0.899570,0.899581,0.899573,0.899570,0.899573,0.899573,0.899561,0.899586,0.899578,0.899574,0.899574,0.899548,0.899598,0.899580,0.899573,0.899573,0.899582,0.899584,0.899577
20,0.899794,0.899791,0.899786,0.899789,0.899786,0.899786,0.899786,0.899787,0.899783,0.899791,0.899789,0.899786,0.899787,0.899780,0.899795,0.899789,0.899787,0.899787,0.899790,0.899790,0.899788
21,0.899896,0.899895,0.899893,0.899894,0.899893,0.899893,0.899893,0.899894,0.899893,0.899895,0.899894,0.899893,0.899893,0.899892,0.899896,0.899894,0.899894,0.899894,0.899895,0.899895,0.899894
22,0.899948,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947,0.899946,0.899948,0.899947,0.899947,0.899947,0.899947,0.899947,0.899947
23,0.899974,0.899974,0.899973,0.899973,0.899973,0.899973,0.899973,0.899973,0.899973,0.899974,0.899973,0.899973,0.899973,0.899973,0.899974,0.899974,0.899973,0.899973,0.899974,0.899974,0.899973
24,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987,0.899987
25,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993,0.899993
26,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997,0.899997
27,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998,0.899998
28,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999,0.899999
29,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
30,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
31,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
32,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
33,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
34,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
35,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
36,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
37,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
38,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
39,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
40,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
41,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
42,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
43,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
44,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
45,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
46,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
47,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
48,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
49,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000
50,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000


==> results/exp1_opt.csv <==
t,a0,a1,a2,a3,a4,a5,a6,a7,a8,a9,a10,a11,a12,a13,a14,a15,a16,a17,a18,a19,mean
0,0.023643,0.900927,-0.711681,0.897299,-0.376337,-0.153347,0.655405,-0.181602,0.099187,-0.944882,0.507026,0.076287,-0.340537,0.576857,-0.393610,-0.093004,-0.731917,-0.193774,-0.593090,-0.475373,-0.072626
1,0.093533,0.372812,0.113393,0.825971,0.048757,-0.201866,0.455206,0.004207,0.114706,-0.022391,0.252238,0.210274,-0.065652,0.382263,-0.084180,-0.182854,-0.016749,0.116407,-0.050336,-0.165168,0.110029
2,0.185743,0.354057,0.166734,0.630213,0.188131,0.069701,0.434957,0.134973,0.230933,0.101354,0.280947,0.276831,0.080450,0.305596,0.067589,0.086808,0.149321,0.150594,0.159732,0.050394,0.205253
3,0.260468,0.368868,0.259741,0.537568,0.279528,0.192296,0.439215,0.243044,0.295559,0.222536,0.327510,0.334091,0.210383,0.332199,0.188866,0.199448,0.266499,0.245399,0.268952,0.178629,0.282540
4,0.330421,0.402310,0.333322,0.506340,0.355082,0.290864,0.455427,0.325953,0.357231,0.310824,0.379100,0.390702,0.305450,0.375308,0.281884,0.292980,0.348838,0.322196,0.349407,0.279515,0.349658
5,0.393731,0.442609,0.397972,0.508873,0.418073,0.370882,0.482278,0.395865,0.414295,0.383672,0.429804,0.442001,0.383270,0.423952,0.360167,0.370239,0.414918,0.389772,0.414468,0.361402,0.409912
6,0.451613,0.485541,0.456170,0.529225,0.473583,0.438995,0.515260,0.456763,0.467610,0.446646,0.478708,0.489949,0.449224,0.472996,0.428102,0.436754,0.471644,0.450178,0.470711,0.431032,0.465035
7,0.505043,0.529026,0.509516,0.558713,0.524056,0.498714,0.551512,0.511304,0.517632,0.502833,0.525593,0.535418,0.506979,0.520732,0.488456,0.495618,0.522504,0.505055,0.521383,0.492027,0.516106
8,0.554784,0.572003,0.558994,0.592700,0.570876,0.552280,0.589211,0.561154,0.564773,0.554048,0.570473,0.578879,0.558855,0.566597,0.543026,0.548805,0.569364,0.555565,0.568221,0.546668,0.563864
9,0.601420,0.613946,0.605285,0.628684,0.614870,0.601189,0.627263,0.607398,0.609386,0.601440,0.613449,0.620589,0.606366,0.610478,0.593055,0.597628,0.613283,0.602550,0.612207,0.596475,0.608848
10,0.645404,0.654620,0.648890,0.665300,0.656565,0.646469,0.665031,0.650772,0.651780,0.645779,0.654652,0.660714,0.650521,0.652442,0.639435,0.643000,0.654895,0.646634,0.653929,0.642503,0.651467
11,0.687097,0.693945,0.690203,0.701799,0.696324,0.688849,0.702160,0.691789,0.692212,0.687608,0.694220,0.699378,0.692010,0.692619,0.682830,0.685571,0.694605,0.688286,0.693762,0.685505,0.692039
12,0.726794,0.731925,0.729533,0.737775,0.734408,0.728856,0.738462,0.730825,0.730904,0.727325,0.732287,0.736690,0.731319,0.731158,0.723739,0.725820,0.732685,0.727870,0.731965,0.726029,0.730818
13,0.764734,0.768609,0.767133,0.773015,0.771016,0.766880,0.773851,0.768159,0.768043,0.765228,0.768976,0.772746,0.768801,0.768203,0.762547,0.764106,0.769331,0.765668,0.768724,0.764485,0.768013
14,0.801120,0.804067,0.803210,0.807417,0.806307,0.803217,0.808299,0.804009,0.803788,0.801552,0.804398,0.807637,0.804717,0.803889,0.799555,0.800707,0.804692,0.801907,0.804185,0.801182,0.803793
15,0.836119,0.838376,0.837932,0.840946,0.840409,0.838094,0.841814,0.838545,0.838273,0.836484,0.838656,0.841444,0.839268,0.838339,0.835002,0.835838,0.838886,0.836767,0.838466,0.836362,0.838301
16,0.869874,0.871613,0.871443,0.873602,0.873429,0.871690,0.874423,0.871906,0.871617,0.870174,0.871840,0.874246,0.872613,0.871659,0.869081,0.869674,0.872013,0.870397,0.871667,0.870213,0.871659
17,0.902506,0.903855,0.903861,0.905405,0.905459,0.904151,0.906163,0.904205,0.903919,0.902747,0.904031,0.906111,0.904878,0.903946,0.901946,0.902354,0.904157,0.902922,0.903873,0.902888,0.903969
18,0.932821,0.933740,0.933856,0.934796,0.934981,0.934131,0.935404,0.934073,0.933829,0.932988,0.933855,0.935437,0.934631,0.933843,0.932481,0.932712,0.933930,0.933106,0.933725,0.933175,0.933876
19,0.957623,0.958151,0.958297,0.958761,0.958967,0.958509,0.959174,0.958405,0.958231,0.957719,0.958209,0.959241,0.958798,0.958237,0.957461,0.957553,0.958244,0.957783,0.958119,0.957891,0.958269
20,0.975329,0.975583,0.975701,0.975882,0.976040,0.975836,0.976121,0.975742,0.975637,0.975372,0.975605,0.976182,0.975977,0.975639,0.975270,0.975287,0.975615,0.975399,0.975552,0.975495,0.975663
21,0.986498,0.986604,0.986677,0.986731,0.986827,0.986750,0.986852,0.986687,0.986633,0.986514,0.986609,0.986891,0.986810,0.986633,0.986483,0.986474,0.986609,0.986522,0.986581,0.986585,0.986648
22,0.992906,0.992947,0.992984,0.992996,0.993045,0.993019,0.993051,0.992985,0.992960,0.992911,0.992946,0.993072,0.993042,0.992959,0.992905,0.992893,0.992944,0.992912,0.992933,0.992947,0.992968
23,0.996361,0.996376,0.996393,0.996394,0.996416,0.996408,0.996417,0.996392,0.996381,0.996362,0.996374,0.996427,0.996417,0.996381,0.996362,0.996355,0.996373,0.996362,0.996369,0.996379,0.996385
24,0.998157,0.998163,0.998170,0.998169,0.998179,0.998176,0.998179,0.998169,0.998165,0.998157,0.998162,0.998183,0.998180,0.998164,0.998158,0.998154,0.998161,0.998157,0.998159,0.998165,0.998166
25,0.999073,0.999075,0.999078,0.999077,0.999081,0.999081,0.999081,0.999078,0.999076,0.999073,0.999074,0.999083,0.999082,0.999076,0.999074,0.999072,0.999074,0.999073,0.999074,0.999076,0.999076
26,0.999535,0.999536,0.999537,0.999537,0.999538,0.999538,0.999538,0.999537,0.999536,0.999535,0.999536,0.999539,0.999539,0.999536,0.999536,0.999535,0.999536,0.999535,0.999535,0.999536,0.999537
27,0.999767,0.999768,0.999768,0.999768,0.999769,0.999769,0.999768,0.999768,0.999768,0.999767,0.999767,0.999769,0.999769,0.999768,0.999767,0.999767,0.999767,0.999767,0.999767,0.999768,0.999768
28,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884,0.999884
29,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942,0.999942
30,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971,0.999971
31,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985,0.999985
32,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993,0.999993
33,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996,0.999996
34,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998,0.999998
35,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999,0.999999
36,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
37,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
38,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
39,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
40,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
41,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
42,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
43,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
44,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
45,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
46,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
47,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
48,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
49,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000
50,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000


==> results/exp2.csv <==
t,lo_mean,lo_p25,lo_p75,true_mean,true_p25,true_p75,hi_mean,hi_p25,hi_p75
0,-0.072626,-0.072626,-0.072626,-0.072626,-0.072626,-0.072626,-0.072626,-0.072626,-0.072626
1,0.083813,0.083813,0.083813,0.093953,0.093953,0.093953,0.092729,0.092729,0.092729
2,0.140248,0.140248,0.140248,0.168010,0.168010,0.168010,0.164805,0.164805,0.164805
3,0.179371,0.179371,0.179371,0.225938,0.225938,0.225938,0.220619,0.220619,0.220619
4,0.210336,0.210336,0.210336,0.275846,0.275846,0.275846,0.268497,0.268497,0.268497
5,0.236374,0.236374,0.236374,0.320578,0.320578,0.320578,0.311312,0.311312,0.311312
6,0.258938,0.258938,0.258938,0.361524,0.361524,0.361524,0.350450,0.350450,0.350450
7,0.278848,0.278848,0.278848,0.399506,0.399506,0.399506,0.386723,0.386723,0.386723
8,0.296630,0.296630,0.296630,0.435071,0.435071,0.435071,0.420668,0.420668,0.420668
9,0.312656,0.312656,0.312656,0.468613,0.468613,0.468613,0.452666,0.452666,0.452666
10,0.327202,0.327202,0.327202,0.500425,0.500425,0.500425,0.483005,0.483005,0.483005
11,0.340483,0.340483,0.340483,0.530740,0.530740,0.530740,0.511907,0.511907,0.511907
12,0.352668,0.352668,0.352668,0.559739,0.559739,0.559739,0.539550,0.539550,0.539550
13,0.363898,0.363898,0.363898,0.587574,0.587574,0.587574,0.566078,0.566078,0.566078
14,0.374285,0.374285,0.374285,0.614369,0.614369,0.614369,0.591610,0.591610,0.591610
15,0.383924,0.383924,0.383924,0.640225,0.640225,0.640225,0.616247,0.616247,0.616247
16,0.392896,0.392896,0.392896,0.665233,0.665233,0.665233,0.640072,0.640072,0.640072
17,0.401268,0.401268,0.401268,0.689467,0.689467,0.689467,0.663158,0.663158,0.663158
18,0.409101,0.409101,0.409101,0.712991,0.712991,0.712991,0.685568,0.685568,0.685568
19,0.416443,0.416443,0.416443,0.735864,0.735864,0.735864,0.707354,0.707354,0.707354
20,0.423339,0.423339,0.423339,0.758133,0.758133,0.758133,0.728566,0.728566,0.728566
21,0.429828,0.429828,0.429828,0.779843,0.779843,0.779843,0.749244,0.749244,0.749244
22,0.435944,0.435944,0.435944,0.801032,0.801032,0.801032,0.769426,0.769426,0.769426
23,0.441717,0.441717,0.441717,0.821736,0.821736,0.821736,0.789145,0.789145,0.789145
24,0.447174,0.447174,0.447174,0.841985,0.841985,0.841985,0.808430,0.808430,0.808430
25,0.452338,0.452338,0.452338,0.861806,0.861806,0.861806,0.827308,0.827308,0.827308
26,0.457231,0.457231,0.457231,0.881226,0.881226,0.881226,0.845802,0.845802,0.845802
27,0.461872,0.461872,0.461872,0.900266,0.900266,0.900266,0.863936,0.863936,0.863936
28,0.466279,0.466279,0.466279,0.918948,0.918948,0.918948,0.881728,0.881728,0.881728
29,0.470468,0.470468,0.470468,0.937290,0.937290,0.937290,0.899197,0.899197,0.899197
30,0.474453,0.474453,0.474453,0.955069,0.955069,0.955069,0.916360,0.916360,0.916360
31,0.478247,0.478247,0.478247,0.970518,0.970518,0.970518,0.933230,0.933230,0.933230
32,0.481861,0.481861,0.481861,0.982226,0.982226,0.982226,0.949824,0.949824,0.949824
33,0.485308,0.485308,0.485308,0.990008,0.990008,0.990008,0.966152,0.966152,0.966152
34,0.488597,0.488597,0.488597,0.994655,0.994655,0.994655,0.979082,0.979082,0.979082
35,0.491737,0.491737,0.491737,0.997227,0.997227,0.997227,0.988012,0.988012,0.988012
36,0.494737,0.494737,0.494737,0.998587,0.998587,0.998587,0.993503,0.993503,0.993503
37,0.497605,0.497605,0.497605,0.999286,0.999286,0.999286,0.996604,0.996604,0.996604
38,0.500348,0.500348,0.500348,0.999641,0.999641,0.999641,0.998262,0.998262,0.998262
39,0.502972,0.502972,0.502972,0.999820,0.999820,0.999820,0.999120,0.999120,0.999120
40,0.505485,0.505485,0.505485,0.999910,0.999910,0.999910,0.999557,0.999557,0.999557
41,0.507893,0.507893,0.507893,0.999955,0.999955,0.999955,0.999778,0.999778,0.999778
42,0.510199,0.510199,0.510199,0.999977,0.999977,0.999977,0.999889,0.999889,0.999889
43,0.512410,0.512410,0.512410,0.999989,0.999989,0.999989,0.999944,0.999944,0.999944
44,0.514531,0.514531,0.514531,0.999994,0.999994,0.999994,0.999972,0.999972,0.999972
45,0.516566,0.516566,0.516566,0.999997,0.999997,0.999997,0.999986,0.999986,0.999986
46,0.518518,0.518518,0.518518,0.999999,0.999999,0.999999,0.999993,0.999993,0.999993
47,0.520393,0.520393,0.520393,0.999999,0.999999,0.999999,0.999997,0.999997,0.999997
48,0.522194,0.522194,0.522194,1.000000,1.000000,1.000000,0.999998,0.999998,0.999998
49,0.523923,0.523923,0.523923,1.000000,1.000000,1.000000,0.999999,0.999999,0.999999
50,0.525586,0.525586,0.525586,1.000000,1.000000,1.000000,1.000000,1.000000,1.000000

